Variability Selected Active Galactic Nuclei from ASAS-SN Survey: Constraining the Low Luminosity AGN Population

Low luminosity active galactic nuclei (LLAGN) probe accretion physics in the low Eddington regime and can provide additional clues about galaxy evolution. AGN variability is ubiquitous and thus provides a reliable tool for finding AGN. We analyze the All-Sky Automated Survey for SuperNovae light curves of 1218 galaxies with $g<14$ mag and Sloan Digital Sky Survey spectra in search of AGN. We find 37 objects that are both variable and have AGN-like structure functions, which is about 3% of the sample. The majority of the variability selected AGN are LLAGN with Eddington ratios ranging from $10^{-4}$ to $10^{-2}$. We thus estimate the fraction of LLAGN in the population of galaxies as 2% down to a median Eddington ratio of $2\times10^{-3}$. Combining the BPT line ratio diagnostics and the broad-line AGN, up to $\sim$60% of the AGN candidates are confirmed spectroscopically. The BPT diagnostics also classified 10-30% of the candidates as star forming galaxies rather than AGN.

==> referee_comments.txt <==
Reviewer:
I have read the manuscript entitled "Variability Selected Active Galactic Nuclei from ASAS-SN Survey: Constraining the Low Luminosity AGN Population" by Yuk et al.

The authors analyze photometric light curves for 1218 sources from the ASAS-SN survey in search of variable AGN. The variability of these sources is studied using the excess variance (or the fractional flux variability) and structure functions. Using these two methods authors found 37 variable sources that may be low luminosity AGN. Then their location is analyzed in the context of the BPT diagram, where roughly 50% of AGN candidates seem to have SDSS line ratios consistent with AGN (judging from Fig. 6). The authors provide the black hole mass and the "estimate" of the Eddington ratios for these AGN candidates. The estimate of the fraction of low luminosity AGN in the galaxy population is 2%. Although the manuscript seems to be generally well written, it requires some work before it is suitable for publication in AAS Journals. Please find my comments below.

Authors: We thank the referee for helpful comments for the paper.  Please find our responses below.  Besides addressing the referee's comments, we also made additional edits throughout the paper to improve writing style.

Referee: In several places, the manuscript has a style of hand-waving. This is a scientific paper, so please be precise and provide uncertainties (and citations when they are due). Examples:
Page 13, lines 242-244: How "7.9 ... roughly agrees... with 7.57 +0.06 -0.07" ??? Please at least elaborate on the uncertainty sources for the log(M_BH)=7.9 (and your other masses). 
Authors: We discussed the sources and magnitudes of uncertainties of the black hole mass, which range from 0.5 to 1.2 dex. For NGC 0863 and NGC 5548, our estimates, including uncertainties, are 7.9 +/- 0.5 and 7.6 +/- 0.5, which agree with measured values from literature within uncertainties.

Referee: Page 14, lines 246-250: This whole part is based on "rough" (an order of magnitude) anchoring the ratio of the Eddington ratio to flux variability on a single object. How is this value of ~0.017 determined in the first place? Or actually, how is the luminosity estimated/measured? Please explain (with proper citations) how you do this step. Even if the 0.017 value is correct, why don't you use it directly in Eqn. (8) since your analysis of this topic hangs entirely (including Fig. 8 and values in Tab. 2) on this equation?
Authors: The scaling relation comes from approximating the variability-Eddington ratio power law relationship from MacLeod et al. (2010, ApJ, 720, 1014). Their power law relationship can be approximated to scaling relationship for small variability: log(M_BH/M_Sun) ~ 3 Delta F / F_Edd. Pancoast et al. (2014, MNRAS, 445, 3073) measured the Eddington ratio of NGC 5548 as 0.017, and our measured Delta F / F_Edd is 1.0E-3. From this ratio, we estimate the scaling factor to be 10.

Referee: Minor comments: 
Abstract, line 15: g<14 mag -- mag is missing 
Authors: We fixed it.

Referee: Line 66: defined by the difference of fluxes 
Authors: We fixed it.

Referee: Lines 147-151: di Clemente DID NOT provide such equations (especially line 151), please cite proper papers where this equation is taken from 
Authors: We meant to mention that there are different forms of structure functions in literature. To clarify, we listed the two common forms of structure functions with appropriate citations, and stated which one we used.

Referee: Lines 165-166: How is structure function expected to be red noise? Please explain.
Authors: To explain, we added a statement, "Because the AGN variability is stochastic, the AGN structure function is expected to be red noise, which corresponds to $B$ of 0.5 (e.g., MacLeod et al. 2012; Kozlowski 2017)."

Referee: I suggest checking Bauer et al (2009, ApJ, 696, 1241) or even better Kozlowski (2016, ApJ, 826, 118). In short, the AGN power spectrum (PSD) can be roughly described as red noise at high frequencies (the PSD power-law slope alpha=-2) and flat at low frequencies, which corresponds to your structure function slope B=0.5, via the equation PSD power-law slope alpha=-(2*B+1). Generally, please explain what the red noise means in the context of the structure function (as a connection to your limits B>0.01 and B<4, which by the way I find a little too wide as compared to B=0.5). Why don't you provide a histogram for B to see if your method makes sense (the histogram should preferably peak in the vicinity of B=0.5 if it is ~red noise)?
Authors: We added the histogram of the slopes (Figure 3). It shows that the peak is located at higher than 0.5, but it is consistent with other measurements from literature.

Referee: Line 184: Since all the targets have... 
Authors: We fixed it.

Referee: Line 193: add the citation/reference to BPT 
Authors: We added the reference.

Referee: Lines 227-228: Where do you get L_sph,I from? 
Authors: We explained the process in the paragraph where the black hole mass estimate is introduced. We edited the paragraph to make it clearer (lines 242-255).

Referee: Line 256: What happened in this line? 
Authors: We fixed the sentences.

Referee: Line 258: We also tried -- We used
Authors: We meant to discuss different method we tried to see what happens to the result, which was discarded.

Referee: Lines 295-296: ...and red noise. Red noise is only for B=0.5. Your wide range of B allows for other types of noise.
Authors: Our slope measurements range from 0.3 to 3, with the peak at 1.4. Though this is higher than 0.5, these slope measurements are consistent with those in literature.
